A Theoretically Grounded Application of Dropout in Recurrent Neural Networks

Recurrent neural networks (RNNs) stand at the forefront of many recent developments in deep learning. Yet a major difficulty with these models is their tendency to overfit, with dropout shown to fail when applied to recurrent layers. Recent results at the intersection of Bayesian modelling and deep learning offer a Bayesian interpretation of common deep learning techniques such as dropout. This grounding of dropout in approximate Bayesian inference suggests an extension of the theoretical results, offering insights into the use of dropout with RNN models. We apply this new variational inference based dropout technique in LSTM and GRU models, assessing it on language modelling and sentiment analysis tasks. The new approach outperforms existing techniques, and to the best of our knowledge improves on the single model state-of-the-art in language modelling with the Penn Treebank (73.4 test perplexity). This extends our arsenal of variational tools in deep learning.

==> comments.txt <==
comments for paper:
mention model averg gives similar results to prev paper

******************
Presentaiton:
******************

V the ``theoretical groundedness'' of the method seems unconfirmed
- explain what we mean by theoretically grounded

V explicitly state how this builds upon (Gal and Ghahramani, 2015ab) and present a manuscript that can be read in a standalone fashion
critical parts of the paper (sections 2.3 through 3.1) require expert knowledge of (Gal and Ghahramani, 2015ab).

V simply stated this as *one* way of applying Dropout to a Bayesian neural network, then studied its properties, and concluded with a clear structure that scaffolds and guides the reader through their empirical study

V change figure names to Var instead of Bayesian

V Calling an LSTM trained with the proposed variation of dropout as a "Bayesian LSTM" is misleading and potentially harmful as it trivializes the importance of doing Bayesian inference properly and carefully.
- fixed

V Add Shakir paper to Bayesian Deep learning list

******************
Interpretation:
******************

what value the Bayesian interpretation adds
- uncertainty exps?

just as natural under the standard ensemble of models interpretation of dropout
- mention ensemble interpretation?

some properties of dropout seem to be at odds with Bayesian inference. For example, in (variational) Bayesian inference the posterior should converge to a point as the amount of data is increased. In contrast, applying dropout to a model with a relatively small number of hidden units usually hurts its performance, even if we have access to unlimited data. Performing proper Bayesian inference, on the other hand will not have that effect and will recover MAP performance. 
- talk about this?

******************
Exps:
******************

V use fig 2 plot with no spike 

X put GRU train error in appendix

X estimate the variance of the estimator for tied weights?

X what value the Bayesian interpretation adds
- uncertainty exps?

V standard LSTm and navie dropout lstm are overfitting. One natural way of fixing this is to reduce the complexity of the model. Does reducing the complexity of the model lead to a worse fit or not?
- exps showing that early stopping gives worse results, showing large model improves on med model (which does not happen without dropout, and better results with better dropout)

V First, weight decay is used for the BLSTM but not for the baselines. 
- fixed

V Second, all model comparisons (including hyperparameter selection!) are based on model performance at the end of training.
- make clear

V learning rate annealing was turn off because it prevented overfitting
- make clear this is to demonstrate the model does not overfit even without annealing

V The results are likely to look very different with early stopping
- mention that even with early stopping it would get worse results
- mention we use early stopping for non-regularised model
- mention we took best restults from each paper

V The same issues affect the baselines used in the GRU experiments
- these are different


